Session level analysis of P2P television traces

In this study we examine statistical properties of traffic generated by the popular P2P IPTV application SopCast. The analysis aims at a better understanding of the mechanisms used by such applications and their impact on the network. Since the most popular P2P IPTV applications use proprietary unpublished protocols, we look directly at the generated traffic focusing on a single session analysis, which is the major contribution of our work. We present a basic characterisation of the traffic profile generated by SopCast during every separate session in terms of the intensity, the burstiness, the distribution of the packet sizes and the correlation. We show that some of these statistical properties of the analysed traffic may be quite different depending on the particular session.

==> figs/meanDown.txt <==
f114.148.234.80.txt	101.23
f114.163.136.107.txt	41.292
f116.254.36.244.txt	25.534
f117.110.63.2.txt	17.713
f134.2.243.85.txt	14.845
f144.173.213.7.txt	12.005
f150.237.180.164.txt	9.0424
f155.198.98.138.txt	8.9501
f211.69.161.33.txt	6.5486
f58.3.125.207.txt	6.5262
f59.39.88.222.txt	6.2419
f81.23.56.53.txt	6.2219
f87.96.176.119.txt	6.1521


==> figs/meanUp.txt <==
f114.148.234.80.txt	87.259
f114.163.136.107.txt	37.369
f116.254.36.244.txt	23.352
f117.110.63.2.txt	15.539
f134.2.243.85.txt	14.319
f144.173.213.7.txt	10.833
f150.237.180.164.txt	8.808
f155.198.98.138.txt	7.2244
f211.69.161.33.txt	6.7781
f58.3.125.207.txt	5.9776
f59.39.88.222.txt	5.8204
f81.23.56.53.txt	5.7955
f87.96.176.119.txt	5.5736


==> figs/nbPacketsDown.txt <==
f114.148.234.80.txt	40645
f114.163.136.107.txt	16573
f116.254.36.244.txt	10246
f117.110.63.2.txt	7109
f134.2.243.85.txt	5953
f144.173.213.7.txt	4814
f150.237.180.164.txt	3630
f155.198.98.138.txt	3589
f211.69.161.33.txt	2626
f58.3.125.207.txt	2617
f59.39.88.222.txt	2503
f81.23.56.53.txt	2495
f87.96.176.119.txt	2467


==> figs/nbPacketsUp.txt <==
f114.148.234.80.txt	35039
f114.163.136.107.txt	15001
f116.254.36.244.txt	9371
f117.110.63.2.txt	6236
f134.2.243.85.txt	5742
f144.173.213.7.txt	4344
f150.237.180.164.txt	3536
f155.198.98.138.txt	2897
f211.69.161.33.txt	2718
f58.3.125.207.txt	2397
f59.39.88.222.txt	2334
f81.23.56.53.txt	2324
f87.96.176.119.txt	2235

